Velocitune: A Velocity-based Dynamic Domain Reweighting Method for Continual Pre-training

It is well-known that a diverse corpus is critical for training large language models, which are typically constructed from a mixture of various domains. In general, previous efforts resort to sampling training data from different domains with static proportions, as well as adjusting data proportions during training. However, few methods have addressed the complexities of domain-adaptive continual pre-training. To fill this gap, we propose Velocitune, a novel framework dynamically assesses learning velocity and adjusts data proportions accordingly, favoring slower-learning domains while shunning faster-learning ones, which is guided by a scaling law to indicate the desired learning goal for each domain with less associated cost. To evaluate the effectiveness of Velocitune, we conduct experiments in a reasoning-focused dataset with CodeLlama, as well as in a corpus specialised for system command generation with Llama3 and Mistral. Velocitune achieves performance gains in both math and code reasoning tasks and command-line generation benchmarks. Further analysis reveals that key factors driving Velocitune's effectiveness include target loss prediction and data ordering.

==> src/pp2_contrast.json <==
[{"global_step": 0, "domain_weight": [0.2, 0.2, 0.2, 0.2, 0.2], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 150, "domain_weight": [0.22305992245674133, 0.23928119242191315, 0.22735515236854553, 0.1445014476776123, 0.16580228507518768], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 300, "domain_weight": [0.24391811213690445, 0.2694554663976948, 0.24482212079549157, 0.10406872367193246, 0.13773557699797676], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 450, "domain_weight": [0.25741029361062406, 0.29534066383557017, 0.25759381631598954, 0.0755419524507661, 0.1141132737870501], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 600, "domain_weight": [0.2684399415586904, 0.31690438755478445, 0.26345425157182006, 0.0561470560989179, 0.09505436321578718], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 750, "domain_weight": [0.27835501665128304, 0.3336508087636451, 0.2655995637774711, 0.04267205432027275, 0.07972255648732801], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 900, "domain_weight": [0.288727796570833, 0.34580842433441633, 0.2648451387475089, 0.03331010118074941, 0.06730853916649235], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1050, "domain_weight": [0.2977068921876105, 0.3537814854385955, 0.263119596005055, 0.02724531848138471, 0.05814670788735428], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1200, "domain_weight": [0.30568527833724085, 0.36059298708372206, 0.2598094017079912, 0.023000456135714917, 0.050911876735331006], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1350, "domain_weight": [0.3128123891085848, 0.3657404197966323, 0.25642591810385107, 0.019904237314701964, 0.04511703567622988], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1500, "domain_weight": [0.3216653544113964, 0.36844147143836903, 0.2506582499641129, 0.018255776236439293, 0.0409791479496824], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1650, "domain_weight": [0.3261310719393866, 0.37210178375314307, 0.2474662114699317, 0.016855205827902724, 0.03744572700963591], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1800, "domain_weight": [0.327716494181491, 0.37672865217392537, 0.245070848246727, 0.015928895468182522, 0.034555109929674116], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 1950, "domain_weight": [0.33000217547651145, 0.37972335936973, 0.2424488338569524, 0.015490895916249957, 0.032334735380556166], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2100, "domain_weight": [0.32929311055842675, 0.383838012795664, 0.24069045305839426, 0.01537023011714105, 0.03080819347037392], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2250, "domain_weight": [0.32748093264291295, 0.38789572751989004, 0.23943020407280297, 0.015544982665696962, 0.029648153098697082], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2400, "domain_weight": [0.32498994273978726, 0.39151505010145216, 0.23841341392512813, 0.016086179278724355, 0.028995413954908105], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2550, "domain_weight": [0.3238439843443544, 0.39364761580049606, 0.23702867914056017, 0.016907499720626485, 0.02857222099396286], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2700, "domain_weight": [0.3241013707258318, 0.39322121416111344, 0.23476018886119832, 0.01879529166204079, 0.029121934589815685], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 2850, "domain_weight": [0.3228449965795128, 0.3939228830005027, 0.23305306880413304, 0.020814976654126197, 0.02936407496172525], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3000, "domain_weight": [0.3183528589650084, 0.3962990476440319, 0.23238838498106398, 0.023223996941059727, 0.029735711468835933], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3150, "domain_weight": [0.31346117574364385, 0.39817296346166275, 0.23178123780206114, 0.026262588065231553, 0.030322034927400716], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3300, "domain_weight": [0.3086800088452551, 0.39919264537219007, 0.23108115119960507, 0.029964114668440407, 0.031082079914509352], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3450, "domain_weight": [0.30282921275859803, 0.3998655170172196, 0.23025450625094412, 0.03483427766340102, 0.03221648630983724], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3600, "domain_weight": [0.29667263342730715, 0.39954516139387364, 0.2293419255222998, 0.04081956958611243, 0.033620710070406984], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3750, "domain_weight": [0.28888633093906824, 0.40033080129952875, 0.22858432829346398, 0.047417930022159556, 0.03478060944577952], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 3900, "domain_weight": [0.2803120937641172, 0.4007840364412034, 0.22753512145611213, 0.05529451579728197, 0.036074232541285285], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4050, "domain_weight": [0.2719484178441176, 0.4002430304803428, 0.22624630467512927, 0.06407893979284741, 0.037483307207562905], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4200, "domain_weight": [0.2628528163683849, 0.3998427524992817, 0.2248176579166654, 0.07380286656425569, 0.038683906651412296], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4350, "domain_weight": [0.2527336264945665, 0.3986101284157155, 0.22291835399815882, 0.08586957593569973, 0.039868315155859424], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4500, "domain_weight": [0.24287449052414045, 0.397503404142576, 0.22095456793210205, 0.09769575244270003, 0.04097178495848147], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4650, "domain_weight": [0.23306251801853048, 0.39584815059771966, 0.2188631122686366, 0.11013479407726086, 0.0420914250378524], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4800, "domain_weight": [0.2235920991958365, 0.3939294458340191, 0.21650015985220433, 0.12289303358058581, 0.043085261537354265], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 4950, "domain_weight": [0.21427973758888, 0.3918368105985774, 0.21409174451614757, 0.13565622447675246, 0.04413548281964262], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5100, "domain_weight": [0.2053818702697754, 0.3899652361869812, 0.21183905005455017, 0.14789782464504242, 0.04491601884365082], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5250, "domain_weight": [0.19710633033387637, 0.38805350461163707, 0.20945635211452937, 0.1596549022480553, 0.04572891069190191], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5400, "domain_weight": [0.1894132728612396, 0.3866968327774182, 0.20745953354803623, 0.1700580494131766, 0.04637231140012941], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5550, "domain_weight": [0.18236324191093445, 0.38577374815940857, 0.205659419298172, 0.17930445075035095, 0.04689913988113403], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5700, "domain_weight": [0.17610794437012034, 0.38422173547909955, 0.2039781675039095, 0.1880839630073604, 0.047608189639510134], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 5850, "domain_weight": [0.1711126344403312, 0.3840296440137764, 0.20258214485267453, 0.19417274866280326, 0.04810282803041464], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6000, "domain_weight": [0.16593481037401467, 0.38519932992007566, 0.20177483196043403, 0.19859858966983424, 0.048492438075641436], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6150, "domain_weight": [0.1612964487607067, 0.38733004130657933, 0.20138897826998964, 0.20117005040075836, 0.048814481261965983], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6300, "domain_weight": [0.15725753765790043, 0.3898473643409184, 0.20114008940950637, 0.202756701594668, 0.04899830699700686], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6450, "domain_weight": [0.15574091981339647, 0.3910397146725325, 0.2008377843572621, 0.20321641228984588, 0.049165168866963066], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6600, "domain_weight": [0.1526992864753599, 0.3950883102286655, 0.20141857647938952, 0.201532495863931, 0.04926133095265413], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6750, "domain_weight": [0.1499083738712621, 0.40021726192500706, 0.20245814190896808, 0.1982202215789407, 0.04919600071582203], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 6900, "domain_weight": [0.1474408705080723, 0.40610199652489976, 0.2038320576323348, 0.19360887620568104, 0.04901619912901211], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7050, "domain_weight": [0.14521785350922223, 0.41265458637205116, 0.20542632425998011, 0.18797141663676903, 0.0487298192219775], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7200, "domain_weight": [0.1435048421141725, 0.4196020771177635, 0.20712857464456164, 0.18144224851391635, 0.048322257609586035], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7350, "domain_weight": [0.141951055297746, 0.42699437145080843, 0.208983504286055, 0.1742753879288645, 0.04779568103652608], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7500, "domain_weight": [0.14035810425610762, 0.43472623501176955, 0.21083296678339714, 0.1669337588032055, 0.047148935145520154], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7650, "domain_weight": [0.13889549610441596, 0.4426034194301718, 0.21265829213057175, 0.1593964368779469, 0.046446355456893657], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7800, "domain_weight": [0.1374218895574448, 0.45073255392835415, 0.2145208841429552, 0.15168553421252742, 0.045639138158718444], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 7950, "domain_weight": [0.13598880171775818, 0.4589674770832062, 0.21637490391731262, 0.1439090073108673, 0.04475980997085571], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8100, "domain_weight": [0.13454084499302044, 0.4672046144963686, 0.21821278983988732, 0.13622774589740472, 0.04381400477331891], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8250, "domain_weight": [0.13365304619431176, 0.474897777381142, 0.21975344665072985, 0.12877926374352647, 0.04291646603028997], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8400, "domain_weight": [0.13276194876787487, 0.48256695346399475, 0.2212349316514799, 0.12151622051662113, 0.04191994560002936], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8550, "domain_weight": [0.131525187214555, 0.49039175558397446, 0.22272078444003182, 0.11458371451589784, 0.04077855824554088], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8700, "domain_weight": [0.13028735650446396, 0.4981577674760167, 0.22404320299866812, 0.10792137540437516, 0.03959029761647606], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 8850, "domain_weight": [0.12906871495640437, 0.5055194402948127, 0.22526891109964045, 0.10172153819871065, 0.03842139545043194], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9000, "domain_weight": [0.12772665917873383, 0.5129589438438416, 0.22637033462524414, 0.09575536102056503, 0.03718870133161545], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9150, "domain_weight": [0.1263741408525934, 0.5201332588498788, 0.22728435779841377, 0.09027406606925303, 0.03593417642986095], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9300, "domain_weight": [0.1250281520162685, 0.5269901281306033, 0.2280355040995326, 0.08525673282831316, 0.034689482925282455], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9450, "domain_weight": [0.1236007576912585, 0.5333908160523264, 0.22848063537120344, 0.08108935444735471, 0.03343843643785688], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9600, "domain_weight": [0.12216133078211558, 0.5394271371024637, 0.22880177667133017, 0.07743657034174038, 0.032173185102350184], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9750, "domain_weight": [0.12069103009355227, 0.5451747724304462, 0.2289758005274851, 0.07423034241208487, 0.03092805453643152], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 9900, "domain_weight": [0.11926326777668948, 0.5509113956718129, 0.22911160889104948, 0.07100720328875201, 0.029706524371696044], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10050, "domain_weight": [0.11778119973425046, 0.5562798391213265, 0.2291091535782612, 0.06830860687104726, 0.028521200695114584], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10200, "domain_weight": [0.11632624263593788, 0.5614383095144418, 0.22905679083444444, 0.06581183422167494, 0.02736682279350092], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10350, "domain_weight": [0.1148695862675489, 0.5663608866456085, 0.2289041710726606, 0.06362716806212687, 0.026238187952055125], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10500, "domain_weight": [0.11344182126587775, 0.5711943102655888, 0.22864661387286903, 0.061566090412791125, 0.02515116418287336], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10650, "domain_weight": [0.11201736497904904, 0.5759519424431315, 0.22839543563716763, 0.05953017710939314, 0.024105079831258654], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10800, "domain_weight": [0.11060124865727272, 0.5804501501633715, 0.2280501766106963, 0.05779100685422277, 0.023107417714436643], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 10950, "domain_weight": [0.10921184670317542, 0.584823267891803, 0.22766652539559734, 0.05612143466484556, 0.022176925344578758], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11100, "domain_weight": [0.10782576069234404, 0.5890912069922272, 0.22724489351107283, 0.05453120778169069, 0.0213069310226653], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11250, "domain_weight": [0.10645173767641992, 0.5931949174119697, 0.22679493422644043, 0.05306810278995603, 0.020490307895213944], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11400, "domain_weight": [0.10509541650320481, 0.5972251307167581, 0.22632239801124185, 0.05163364867052743, 0.01972340609826782], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11550, "domain_weight": [0.10375971976191119, 0.6011298827700703, 0.22581293926597082, 0.05029709580953685, 0.019000362392510895], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11700, "domain_weight": [0.10244551186510721, 0.6049778989891198, 0.22528148935793166, 0.048976730007938334, 0.018318369779903036], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 11850, "domain_weight": [0.10112991872543514, 0.6086911525091651, 0.22470424943768838, 0.0478039120446672, 0.017670767283044193], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12000, "domain_weight": [0.09984067697285723, 0.6123278061183269, 0.22413386112277017, 0.046641129392221745, 0.017056526393823913], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12150, "domain_weight": [0.09857602821415778, 0.6159802927664787, 0.2235638143837525, 0.04540466703270129, 0.016475197602909705], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12300, "domain_weight": [0.0973210425415116, 0.619520125865948, 0.22295535197065697, 0.044283837478965284, 0.01591964214291816], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12450, "domain_weight": [0.09608384078616142, 0.6229725387249508, 0.2223259922515453, 0.04322983632639294, 0.01538779191094947], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12600, "domain_weight": [0.09486785910960095, 0.626389766982533, 0.221708738741908, 0.0421540232492825, 0.014879611916675523], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12750, "domain_weight": [0.0936582670197081, 0.6297381924948984, 0.2210660271845347, 0.04114621397022974, 0.014391299330629086], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 12900, "domain_weight": [0.09246609433334753, 0.6330751316809465, 0.22042512782555077, 0.040111222184565545, 0.01392242397558962], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13050, "domain_weight": [0.09128020021283907, 0.6362960305513096, 0.21975346363762305, 0.03920082349710002, 0.01346948210112825], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13200, "domain_weight": [0.09013383571015672, 0.639353481443234, 0.21904149649670207, 0.038440541934519186, 0.013030644415387963], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13350, "domain_weight": [0.0890098760559189, 0.642361897296139, 0.2183166803321805, 0.03770481155360522, 0.012606734762156423], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13500, "domain_weight": [0.08789874138371875, 0.6453198988880559, 0.2175889231082373, 0.03699566910123181, 0.012196767518756285], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13650, "domain_weight": [0.08680331390404668, 0.6482528768083103, 0.21683725294878187, 0.03630625263250562, 0.011800303706355483], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}, {"global_step": 13800, "domain_weight": [0.08571747972479665, 0.6511508470710841, 0.21608938599640096, 0.035625571323295, 0.011416715884423329], "domain_name": ["AlgebraicStack", "Arxiv", "OpenWebMath", "RedPajamaGithub", "SlimPajama-ArxGit"]}]

==> src/system_contrast.json <==
[
    {
        "global_step": 0,
        "domain_weight": [
            0.3333333333333333,
            0.3333333333333333,
            0.3333333333333333
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 150,
        "domain_weight": [
            0.36906962486894057,
            0.3609255146704461,
            0.27000486046061334
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 300,
        "domain_weight": [
            0.39828032242360134,
            0.37839490014276655,
            0.22332477743363213
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 450,
        "domain_weight": [
            0.4217998573988612,
            0.3895754094232057,
            0.1886247331779331
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 600,
        "domain_weight": [
            0.44028097035175384,
            0.3974494276910679,
            0.16226960195717824
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 750,
        "domain_weight": [
            0.45397548240350133,
            0.40358327041814535,
            0.1424412471783533
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 900,
        "domain_weight": [
            0.46347090384190703,
            0.4090224748267218,
            0.12750662133137114
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1050,
        "domain_weight": [
            0.4699537543169506,
            0.4137995284184427,
            0.11624671726460672
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1200,
        "domain_weight": [
            0.4734289120648639,
            0.41874308018003525,
            0.10782800775510085
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1350,
        "domain_weight": [
            0.47426827881939465,
            0.4238712381066935,
            0.10186048307391181
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1500,
        "domain_weight": [
            0.4727953008706086,
            0.42934190064764405,
            0.09786279848174734
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1650,
        "domain_weight": [
            0.46939361612451197,
            0.43522388005434576,
            0.0953825038211423
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1800,
        "domain_weight": [
            0.4643039509125937,
            0.441347728103721,
            0.09434832098368527
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1950,
        "domain_weight": [
            0.4577670497693207,
            0.4477303128182213,
            0.094502637412458
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2100,
        "domain_weight": [
            0.4501394931320506,
            0.4541208452514381,
            0.0957396616165113
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2250,
        "domain_weight": [
            0.44112439935465453,
            0.4607551899889942,
            0.09812041065635133
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2400,
        "domain_weight": [
            0.4314589959181471,
            0.46690033625440064,
            0.10164066782745226
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2550,
        "domain_weight": [
            0.42077831842673163,
            0.4729872541265306,
            0.10623442744673776
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2700,
        "domain_weight": [
            0.4095545472138308,
            0.4785205495137058,
            0.11192490327246343
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2850,
        "domain_weight": [
            0.39789623614991065,
            0.48345000272169714,
            0.11865376112839224
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3000,
        "domain_weight": [
            0.3855664076571702,
            0.4880171643493002,
            0.12641642799352962
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3150,
        "domain_weight": [
            0.37310032724292547,
            0.491494051731857,
            0.13540562102521753
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3300,
        "domain_weight": [
            0.3604465341834148,
            0.49373570047233706,
            0.14581776534424815
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3450,
        "domain_weight": [
            0.3475504763789404,
            0.4951631651049381,
            0.15728635851612152
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3600,
        "domain_weight": [
            0.3347300092795494,
            0.4953137485776469,
            0.16995624214280372
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3750,
        "domain_weight": [
            0.3216776693617256,
            0.4942950231266777,
            0.1840273075115967
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3900,
        "domain_weight": [
            0.30855117389254727,
            0.49192184257973176,
            0.19952698352772097
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4050,
        "domain_weight": [
            0.29556707428595647,
            0.48830486799195016,
            0.2161280577220934
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4200,
        "domain_weight": [
            0.2827895623861188,
            0.48322112088234903,
            0.23398931673153217
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4350,
        "domain_weight": [
            0.2701649528840156,
            0.4767068908635909,
            0.2531281562523935
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4500,
        "domain_weight": [
            0.2576734125614166,
            0.4691440463066101,
            0.27318254113197327
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4650,
        "domain_weight": [
            0.24527427160475873,
            0.4606833067841816,
            0.2940424216110597
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4800,
        "domain_weight": [
            0.23305571325538407,
            0.4515859821130322,
            0.31535830463158376
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4950,
        "domain_weight": [
            0.22134227379256363,
            0.44147898391415014,
            0.33717874229328626
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5100,
        "domain_weight": [
            0.21018622654193697,
            0.43071880752547487,
            0.35909496593258816
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5250,
        "domain_weight": [
            0.19928108452679344,
            0.41946757464807594,
            0.3812513408251307
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5400,
        "domain_weight": [
            0.1891807374114018,
            0.4079431118948195,
            0.4028761506937787
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5550,
        "domain_weight": [
            0.1796170175075531,
            0.3963075876235962,
            0.4240753948688507
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5700,
        "domain_weight": [
            0.17052095180999657,
            0.3846466701801622,
            0.4448323780098412
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5850,
        "domain_weight": [
            0.16182690574429226,
            0.37311681904769084,
            0.4650562752080169
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6000,
        "domain_weight": [
            0.1536264213100923,
            0.36148720154089936,
            0.48488637714900834
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6150,
        "domain_weight": [
            0.14604371786117554,
            0.3501780033111572,
            0.5037782788276672
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6300,
        "domain_weight": [
            0.13900915162388033,
            0.3391571201743794,
            0.5218337282017403
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6450,
        "domain_weight": [
            0.13258165516202614,
            0.32848803187871073,
            0.5389303129592631
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6600,
        "domain_weight": [
            0.12660336871753242,
            0.3182803189241981,
            0.5551163123582694
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6750,
        "domain_weight": [
            0.12111336714705033,
            0.30864252499595435,
            0.5702441078569953
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6900,
        "domain_weight": [
            0.11605607491982319,
            0.2996053531589517,
            0.5843385719212252
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7050,
        "domain_weight": [
            0.11144355273817617,
            0.2910450978844335,
            0.5975113493773903
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7200,
        "domain_weight": [
            0.10723444499866829,
            0.28288119188305166,
            0.6098843631182801
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7350,
        "domain_weight": [
            0.10339645783858989,
            0.2752140790479277,
            0.6213894631134824
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7500,
        "domain_weight": [
            0.09991846009056138,
            0.2680465024470578,
            0.6320350374623808
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7650,
        "domain_weight": [
            0.09667658709056141,
            0.2613008793570691,
            0.6420225335523695
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7800,
        "domain_weight": [
            0.09369911276318311,
            0.2551288515807492,
            0.6511720356560676
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7950,
        "domain_weight": [
            0.09099018167003177,
            0.24921587485600077,
            0.6597939434739675
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8100,
        "domain_weight": [
            0.08854445531823625,
            0.24375533838784225,
            0.6677002062939215
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8250,
        "domain_weight": [
            0.08632462498467788,
            0.23860175060645497,
            0.6750736244088672
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8400,
        "domain_weight": [
            0.08430259988839178,
            0.23383966959415636,
            0.6818577305174519
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8550,
        "domain_weight": [
            0.08249331818848747,
            0.22939723778199508,
            0.6881094440295175
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8700,
        "domain_weight": [
            0.08085495556902372,
            0.22548452333814156,
            0.6936605210928347
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8850,
        "domain_weight": [
            0.07937682833997756,
            0.22182018721655988,
            0.6988029844434626
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9000,
        "domain_weight": [
            0.07806401641619193,
            0.21856053010701737,
            0.7033754534767906
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9150,
        "domain_weight": [
            0.07687954375085156,
            0.21545061423670894,
            0.7076698420124395
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9300,
        "domain_weight": [
            0.0758311977671921,
            0.2127043918721705,
            0.7114644103606373
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9450,
        "domain_weight": [
            0.07490964811497224,
            0.21027302272007564,
            0.7148173291649521
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9600,
        "domain_weight": [
            0.07413172611397913,
            0.2081051586850709,
            0.7177631152009499
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9750,
        "domain_weight": [
            0.07342496699261992,
            0.2061393820074908,
            0.7204356509998893
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9900,
        "domain_weight": [
            0.07281504206139813,
            0.2044878410653389,
            0.722697116873263
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10050,
        "domain_weight": [
            0.07229226935345336,
            0.2030765891533582,
            0.7246311414931884
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10200,
        "domain_weight": [
            0.07185934220801353,
            0.2018692777814232,
            0.7262713800105632
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10350,
        "domain_weight": [
            0.0715150599046105,
            0.20093329557180067,
            0.7275516445235888
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10500,
        "domain_weight": [
            0.07125265522873839,
            0.20017469973283186,
            0.7285726450384298
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10650,
        "domain_weight": [
            0.0710309813094811,
            0.19953280538668627,
            0.7294362133038326
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10800,
        "domain_weight": [
            0.07087490866053646,
            0.19907176939558469,
            0.7300533219438788
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10950,
        "domain_weight": [
            0.07077001773402279,
            0.19873808907220697,
            0.7304918931937703
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11100,
        "domain_weight": [
            0.07070470653999378,
            0.19851462690915633,
            0.7307806665508498
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11250,
        "domain_weight": [
            0.07070731108235899,
            0.19842443621067568,
            0.7308682527069653
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11400,
        "domain_weight": [
            0.07072905022184775,
            0.19844364516930185,
            0.7308273046088504
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11550,
        "domain_weight": [
            0.07078753833696474,
            0.19854905894691102,
            0.7306634027161242
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11700,
        "domain_weight": [
            0.07088876885340648,
            0.1988023027153024,
            0.7303089284312911
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11850,
        "domain_weight": [
            0.07102858963140596,
            0.19914083621524922,
            0.7298305741533448
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12000,
        "domain_weight": [
            0.07118204236030579,
            0.19957968592643738,
            0.7292382717132568
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12150,
        "domain_weight": [
            0.07135985685348724,
            0.20010640919049966,
            0.7285337339560131
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12300,
        "domain_weight": [
            0.07156481860446999,
            0.20070338996884934,
            0.7277317914266807
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12450,
        "domain_weight": [
            0.07180022559168645,
            0.20140282230410841,
            0.7267969521042051
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12600,
        "domain_weight": [
            0.07203764260095676,
            0.20214837805542185,
            0.7258139793436214
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12750,
        "domain_weight": [
            0.07221038378695736,
            0.20278727877948813,
            0.7250023374335545
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12900,
        "domain_weight": [
            0.07234790553476914,
            0.2033008890085386,
            0.7243512054566923
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13050,
        "domain_weight": [
            0.0724438690178624,
            0.2036954121728829,
            0.7238607188092547
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13200,
        "domain_weight": [
            0.07248460296426736,
            0.20399607747763973,
            0.7235193195580929
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13350,
        "domain_weight": [
            0.07249391294997672,
            0.20421413195771373,
            0.7232919550923096
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13500,
        "domain_weight": [
            0.07250978009870009,
            0.2043391813070279,
            0.723151038594272
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13650,
        "domain_weight": [
            0.07253401996694579,
            0.20437226460770758,
            0.7230937154253466
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13800,
        "domain_weight": [
            0.07256008318007426,
            0.2043851720593587,
            0.7230547447605671
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13950,
        "domain_weight": [
            0.07258615805028733,
            0.20439804057176503,
            0.7230158013779476
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14100,
        "domain_weight": [
            0.07261222925538849,
            0.20441093464542634,
            0.7229768360991852
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14250,
        "domain_weight": [
            0.07263828814029694,
            0.20442382991313934,
            0.7229378819465637
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14400,
        "domain_weight": [
            0.07266434552760219,
            0.20443672703343357,
            0.7228989274389642
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14550,
        "domain_weight": [
            0.07269041565166781,
            0.2044496329627767,
            0.7228599513855555
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14700,
        "domain_weight": [
            0.07271646654072056,
            0.2044625416065563,
            0.7228209918527231
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14850,
        "domain_weight": [
            0.07274253774795737,
            0.20447543568127508,
            0.7227820265707675
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15000,
        "domain_weight": [
            0.07276860787202287,
            0.20448834161061813,
            0.722743050517359
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15150,
        "domain_weight": [
            0.07279466052599688,
            0.20450121654954415,
            0.722704122924459
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15300,
        "domain_weight": [
            0.07282071940410909,
            0.20451411181389378,
            0.7226651687819972
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15450,
        "domain_weight": [
            0.07284677245756306,
            0.20452699674746386,
            0.7226262307949731
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    }
]

==> src/system_doremi.json <==
[
    {
        "global_step": 0,
        "domain_weight": [
            0.3333333333333333,
            0.3333333333333333,
            0.3333333333333333
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 150,
        "domain_weight": [
            0.33533289047079623,
            0.34755327388961754,
            0.3171138356395862
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 300,
        "domain_weight": [
            0.3369158904825416,
            0.35980735301397304,
            0.30327675650348535
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 450,
        "domain_weight": [
            0.3380469184531843,
            0.37085593851971443,
            0.29109714302710127
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 600,
        "domain_weight": [
            0.3387752776243041,
            0.381104384163414,
            0.2801203382122819
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 750,
        "domain_weight": [
            0.33909566272445474,
            0.39058320410051395,
            0.2703211331750313
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 900,
        "domain_weight": [
            0.33914950489997864,
            0.39943715929985046,
            0.2614133358001709
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1050,
        "domain_weight": [
            0.33896304187068466,
            0.40774284028240565,
            0.2532941178469097
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1200,
        "domain_weight": [
            0.33852467491735105,
            0.41555787487186674,
            0.24591745021078215
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1350,
        "domain_weight": [
            0.3378952544300334,
            0.422889602866459,
            0.23921514270350763
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1500,
        "domain_weight": [
            0.33707089236589943,
            0.4298302957365005,
            0.23309881189760004
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1650,
        "domain_weight": [
            0.3361090323990007,
            0.4363487622945763,
            0.22754220530642302
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1800,
        "domain_weight": [
            0.3350523811641194,
            0.4424236646203595,
            0.22252395421552112
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 1950,
        "domain_weight": [
            0.3339621375472946,
            0.44805187344937575,
            0.21798598900332966
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2100,
        "domain_weight": [
            0.33280523118996164,
            0.45330797672158374,
            0.2138867920884546
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2250,
        "domain_weight": [
            0.3315640389919281,
            0.4582628607749939,
            0.210173100233078
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2400,
        "domain_weight": [
            0.33026400700604924,
            0.4628798434567428,
            0.20685614953720793
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2550,
        "domain_weight": [
            0.32889468457981,
            0.46720217070585995,
            0.20390314471433
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2700,
        "domain_weight": [
            0.32751065928600154,
            0.47120552209673305,
            0.20128381861726538
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 2850,
        "domain_weight": [
            0.32609098599038916,
            0.47495151124533347,
            0.19895750276427737
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3000,
        "domain_weight": [
            0.3246365632699384,
            0.47847803585878174,
            0.19688540087127987
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3150,
        "domain_weight": [
            0.3232534124406226,
            0.481594024991633,
            0.1951525625677444
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3300,
        "domain_weight": [
            0.32184383170400543,
            0.4844924048625593,
            0.19366376343343528
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3450,
        "domain_weight": [
            0.3204244577758176,
            0.48708774187899406,
            0.19248780034518836
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3600,
        "domain_weight": [
            0.31896886704815725,
            0.4895462168685528,
            0.19148491608328994
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3750,
        "domain_weight": [
            0.3175205134237042,
            0.4917510073669705,
            0.19072847920932529
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 3900,
        "domain_weight": [
            0.3160814642906189,
            0.4937468469142914,
            0.19017168879508972
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4050,
        "domain_weight": [
            0.3146288974251357,
            0.4955465640616325,
            0.18982453851323175
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4200,
        "domain_weight": [
            0.3132186420690204,
            0.49709051830116024,
            0.18969083962981936
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4350,
        "domain_weight": [
            0.3118373453617096,
            0.49842289090156555,
            0.18973976373672485
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4500,
        "domain_weight": [
            0.3104696664354106,
            0.49957914649185975,
            0.18995118707272968
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4650,
        "domain_weight": [
            0.30906550938281474,
            0.500625640191176,
            0.1903088504260093
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4800,
        "domain_weight": [
            0.30758973956108093,
            0.5016055107116699,
            0.19080474972724915
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 4950,
        "domain_weight": [
            0.3061281397025564,
            0.5024222656723519,
            0.19144959462509165
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5100,
        "domain_weight": [
            0.30458749248348155,
            0.503197923397956,
            0.19221458411856246
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5250,
        "domain_weight": [
            0.3030292825264908,
            0.5038268791359758,
            0.1931438383375334
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5400,
        "domain_weight": [
            0.3014322058006617,
            0.504369400636974,
            0.1941983935623643
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5550,
        "domain_weight": [
            0.29980628489293365,
            0.5048217478288262,
            0.19537196727824016
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5700,
        "domain_weight": [
            0.29823935162537485,
            0.5050870706976874,
            0.19667357767693763
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 5850,
        "domain_weight": [
            0.29671908751364445,
            0.505180023842157,
            0.19810088864419856
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6000,
        "domain_weight": [
            0.29510530047903216,
            0.5052038211527333,
            0.19969087836823451
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6150,
        "domain_weight": [
            0.29352102995757895,
            0.5051039683120236,
            0.2013750017303974
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6300,
        "domain_weight": [
            0.2919243915665804,
            0.5048612431416101,
            0.20321436529180953
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6450,
        "domain_weight": [
            0.29031665430888476,
            0.5045050608145473,
            0.20517828487656795
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6600,
        "domain_weight": [
            0.2887339767228625,
            0.5040199390682478,
            0.2072460842088897
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6750,
        "domain_weight": [
            0.28710556900426926,
            0.5034753163349308,
            0.2094191146608
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 6900,
        "domain_weight": [
            0.28547298057457865,
            0.5028094499465987,
            0.21171756947882267
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7050,
        "domain_weight": [
            0.28386977737947966,
            0.5019877627788151,
            0.21414245984170527
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7200,
        "domain_weight": [
            0.28229341752211506,
            0.5010236054963948,
            0.21668297698149017
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7350,
        "domain_weight": [
            0.28069459555463205,
            0.49998871982131243,
            0.21931668462405549
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7500,
        "domain_weight": [
            0.27908729190154624,
            0.49883803718316777,
            0.222074670915286
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7650,
        "domain_weight": [
            0.27747293393857286,
            0.49758071434354145,
            0.2249463517178857
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7800,
        "domain_weight": [
            0.275847110253228,
            0.4962450261408122,
            0.22790786360595985
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 7950,
        "domain_weight": [
            0.2742220461368561,
            0.49480578303337097,
            0.23097217082977295
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8100,
        "domain_weight": [
            0.27256412126315,
            0.4933017341286461,
            0.2341341446082039
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8250,
        "domain_weight": [
            0.27092652301818776,
            0.4916523475206339,
            0.23742112946117835
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8400,
        "domain_weight": [
            0.2692751110766133,
            0.48990496202878486,
            0.24081992689460188
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8550,
        "domain_weight": [
            0.26760523524919416,
            0.4880782431422355,
            0.24431652160857034
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8700,
        "domain_weight": [
            0.2659328817665173,
            0.486154361321422,
            0.2479127569120607
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 8850,
        "domain_weight": [
            0.26422945452420277,
            0.48417673957874596,
            0.25159380589705127
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9000,
        "domain_weight": [
            0.2624936934554899,
            0.4820967449632357,
            0.2554095615812744
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9150,
        "domain_weight": [
            0.2607621187653052,
            0.47992367862972724,
            0.25931420260496757
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9300,
        "domain_weight": [
            0.2590116416818882,
            0.4776937948282835,
            0.2632945634898283
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9450,
        "domain_weight": [
            0.25722567013578623,
            0.4754093729081563,
            0.26736495695605744
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9600,
        "domain_weight": [
            0.2554459349943976,
            0.4730167231862761,
            0.2715373418193263
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9750,
        "domain_weight": [
            0.2536592483520508,
            0.4705396592617035,
            0.2758010923862457
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 9900,
        "domain_weight": [
            0.2518575864818076,
            0.4679869812707575,
            0.2801554322474349
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10050,
        "domain_weight": [
            0.25004718453395136,
            0.4653538860907981,
            0.28459892937525055
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10200,
        "domain_weight": [
            0.24831626939302281,
            0.46258064415185685,
            0.28910308645512034
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10350,
        "domain_weight": [
            0.2466779908542927,
            0.4596847203232968,
            0.2936372888224105
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10500,
        "domain_weight": [
            0.24506856077134498,
            0.4566950380335043,
            0.2982364011951507
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10650,
        "domain_weight": [
            0.24343996034502452,
            0.4536534262132769,
            0.30290661344169856
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10800,
        "domain_weight": [
            0.2418333179031807,
            0.450529284038086,
            0.3076373980587333
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 10950,
        "domain_weight": [
            0.2402338302344528,
            0.4473752183355586,
            0.3123909514299886
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11100,
        "domain_weight": [
            0.23860776847864232,
            0.4442052642611296,
            0.31718696726022805
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11250,
        "domain_weight": [
            0.23696282505989075,
            0.44098812341690063,
            0.3220490515232086
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11400,
        "domain_weight": [
            0.23531502485275269,
            0.4377290904521942,
            0.3269558846950531
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11550,
        "domain_weight": [
            0.23365257332246642,
            0.4344541067711397,
            0.33189331990639387
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11700,
        "domain_weight": [
            0.2319665276979303,
            0.4311414682225487,
            0.336892004079521
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 11850,
        "domain_weight": [
            0.23028648125279555,
            0.42780041901770377,
            0.3419130997295007
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12000,
        "domain_weight": [
            0.22859712966965717,
            0.42442126979326916,
            0.3469816005370736
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12150,
        "domain_weight": [
            0.2268835874657139,
            0.4210059250600249,
            0.3521104874742612
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12300,
        "domain_weight": [
            0.22517578639352004,
            0.4175654413933373,
            0.3572587722131427
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12450,
        "domain_weight": [
            0.2234439386990034,
            0.41408016765595484,
            0.3624758936450418
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12600,
        "domain_weight": [
            0.2217152648653011,
            0.41055430738466064,
            0.3677304277500383
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12750,
        "domain_weight": [
            0.21995359301013864,
            0.40700276577505656,
            0.37304364121480477
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 12900,
        "domain_weight": [
            0.21821289225335946,
            0.4034330609529967,
            0.3783540467936438
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13050,
        "domain_weight": [
            0.21644596555506979,
            0.39984222649587553,
            0.38371180794905474
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13200,
        "domain_weight": [
            0.21467716141573076,
            0.39623357046346575,
            0.38908926812080347
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13350,
        "domain_weight": [
            0.2129010333166604,
            0.39260406416995003,
            0.39449490251338953
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13500,
        "domain_weight": [
            0.2111122427715027,
            0.38896369354480964,
            0.3999240636836877
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13650,
        "domain_weight": [
            0.20932655417858548,
            0.38529807793778875,
            0.4053753678836257
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13800,
        "domain_weight": [
            0.2075221544148143,
            0.38163748246710616,
            0.41084036311807953
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 13950,
        "domain_weight": [
            0.2057134333678146,
            0.37795066106025343,
            0.41633590557193195
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14100,
        "domain_weight": [
            0.2038976078492175,
            0.3742391968988295,
            0.421863195251953
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14250,
        "domain_weight": [
            0.2020785451864546,
            0.3705173598461163,
            0.4274040949674291
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14400,
        "domain_weight": [
            0.20025774241645972,
            0.3667898342068419,
            0.43295242337669837
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14550,
        "domain_weight": [
            0.19842202654016175,
            0.36306088346605797,
            0.43851708999378025
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14700,
        "domain_weight": [
            0.1965803682294543,
            0.35932061611593685,
            0.44409901565460885
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 14850,
        "domain_weight": [
            0.1947369869602462,
            0.35557475355079426,
            0.4496882594889596
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15000,
        "domain_weight": [
            0.19288790172993406,
            0.351824101196535,
            0.45528799707353096
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15150,
        "domain_weight": [
            0.19102957208586807,
            0.3480711734922755,
            0.4608992544218565
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15300,
        "domain_weight": [
            0.1891671113049322,
            0.3443175512788855,
            0.4665153374161823
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    },
    {
        "global_step": 15450,
        "domain_weight": [
            0.1872990960165454,
            0.3405621800077936,
            0.472138723975661
        ],
        "domain_name": [
            "blogs",
            "arxiv",
            "stackoverflow"
        ]
    }
]
